Portable Resistive Plate Chambers for Muography in confined environments

Muography (or muon radiography) is an imaging technique that relies on the use of cosmogenic muons as a free and safe radiation source. It can be applied in various fields such as archaeology, civil engineering, geology, nuclear reactor monitoring, nuclear waste characterization, underground surveys, etc. In such applications, sometimes deploying muon detectors is challenging due to logistics, e.g. in a narrow underground tunnel or mine. Therefore, we are developing muon detectors whose design goals include portability, robustness, autonomy, versatility, and safety. Our portable muon detectors (or ``muoscopes'') are based on Resistive Plate Chambers (RPC), planar detectors that use ionization in a thin gas gap to detect cosmic muons. Prototype RPCs of active area $16 \times 16~cm^2$ and $28 \times 28~cm^2$ were built in our laboratories at Louvain-la-Neuve (UCLouvain) and Ghent (UGent) to test and compare various design options. Benefiting from the experience gained in building and operating these prototypes, we are proceeding towards the development of improved prototypes with more advanced technical layout and readiness. In this paper we provide the status of our performance studies, including the cross-validation of the two types of prototypes in a joint data taking, and an outline of the direction ahead.

==> readme.txt <==
%                                           
% LaTeX class for Web of Conferences Journal
% read-me file
%


This directory contains the LaTeX support for the Web of conferences Journal.

The EPJ WoC document class is derived from the LaTeX2e article.cls
based on TEX version 3.141 and LaTeX2e. You may use it with the LaTeX
engine or the PDFLaTeX engine. Be sure that the LaTeX version is at
least the 2007 version.
If you version is older than 2007, please update it.
If you are unable to easily update your old version, you may add some
specific styles in your local directory.



CONTENTS

  readme.txt       This file
  webofc.cls       Document class file for Web of conferences Journal
  webofc-doc.pdf   Main User's Guide Web of conferences Journal (PDF)
  woc.bst          Bibliography style for BibTeX users
  template.tex     A fill-in-form for a standard article with usage comments

  additional-styles.tar.gz For old LaTeX version, install these styles in
  your local directory.

INSTALLATION

Copy webofc.cls and woc.bst to a place where LaTeX can find them or simply copy them in the same directory as the source file of the article.


GETTING STARTED

You should first read the "Main User's Guide" (webofc-doc.pdf) to get an overview of special instructions concerning the Web of conferences journal.
Alternatively to reading the entire documentation, it is also possible 
to proceed by merely filling out the template and then looking up 
additional commands as needed.

